Human perception in computer vision

Computer vision has made remarkable progress in recent years. Deep neural network (DNN) models optimized to identify objects in images exhibit unprecedented task-trained accuracy and, remarkably, some generalization ability: new visual problems can now be solved more easily based on previous learning. Biological vision (learned in life and through evolution) is also accurate and general-purpose. Is it possible that these different learning regimes converge to similar problem-dependent optimal computations? We therefore asked whether the human system-level computation of visual perception has DNN correlates and considered several anecdotal test cases. We found that perceptual sensitivity to image changes has DNN mid-computation correlates, while sensitivity to segmentation, crowding and shape has DNN end-computation correlates. Our results quantify the applicability of using DNN computation to estimate perceptual loss, and are consistent with the fascinating theoretical view that properties of human perception are a consequence of architecture-independent visual learning.

==> psheader.txt <==
%!
/N{def}def/B{bind def}N/S{exch}N/X{SN}B
/uscale 1 N
/chp 10 string N
/acp {currentpoint transform} B /rcp {chp cvs print} B
/Cpos{/ishr X uscale mul /hbox X  uscale mul /dbox X  uscale mul /wbox X 
acp /ycpt X ishr{wbox neg add}{dbox neg hbox add /hbox X 0 /dbox X }ifelse /xcpt X
(x1=) print xcpt  rcp ( y1=) print ycpt hbox add rcp
( x2=) print xcpt wbox add rcp ( y2=) print ycpt dbox add rcp =
} B


